Microquasars to AGNs: An uniform Jet variability

The long-term variability study over a range of black hole (BH) mass systems from the microquasars of stellar-mass black holes to the Active Galactic Nuclei (AGNs) of supermassive black holes, in $\gamma$-rays offers new insights into the physics of relativistic jets. In this work, we investigate the $\gamma$-ray variability of 11 AGNs--including 7 blazars, 2 unclassified blazar candidates (BCUs), 1 radio galaxy (RG), and 1 narrow-line Seyfert 1 galaxy (NLS1) as well as 2 microquasars. We apply a stochastic process known as the Damped Random Walk (DRW) to model the $\sim$15 years of Fermi-LAT light curves. The characteristic timescales observed for AGNs are comparable to those in the accretion disc. Interestingly, the timescales observed in the jet emission of microquasars are similar to those of AGNs, suggesting uniform jet properties across the black hole masses. The observed rest-frame timescales of AGNs overlap with both thermal and non-thermal timescales associated with the jet and accretion disk, respectively, suggesting a scaled relationship between $\tau_{DRW}^{rest}$ and black hole mass ($\rm{M_{BH}}$). While the timescales observed for microquasars deviate significantly from this relationship, nonetheless exhibit a scaled $\tau_{DRW}^{rest}-\rm{M_{BH}}$ relationship using $\gamma$-rays specifically. These findings offer new insights into the origin of jets and the processes driving the emission within them. Additionally, this study hints at a new perspective that the relativistic jets' properties or their production mechanisms may be independent of the black hole mass.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



